A Wasserstein index of dependence for random measures

Optimal transport and Wasserstein distances are flourishing in many scientific fields as a means for comparing and connecting random structures. Here we pioneer the use of an optimal transport distance between L\'{e}vy measures to solve a statistical problem. Dependent Bayesian nonparametric models provide flexible inference on distinct, yet related, groups of observations. Each component of a vector of random measures models a group of exchangeable observations, while their dependence regulates the borrowing of information across groups. We derive the first statistical index of dependence in $[0,1]$ for (completely) random measures that accounts for their whole infinite-dimensional distribution, which is assumed to be equal across different groups. This is accomplished by using the geometric properties of the Wasserstein distance to solve a max-min problem at the level of the underlying L\'{e}vy measures. The Wasserstein index of dependence sheds light on the models' deep structure and has desirable properties: (i) it is $0$ if and only if the random measures are independent; (ii) it is $1$ if and only if the random measures are completely dependent; (iii) it simultaneously quantifies the dependence of $d \ge 2$ random measures, avoiding the need for pairwise comparisons; (iv) it can be evaluated numerically. Moreover, the index allows for informed prior specifications and fair model comparisons for Bayesian nonparametric models.

==> data_additive.txt <==
x y1 y2 y3 y4 
0.0 0.0 0.0 0.0 0.0 
0.05263157894736842 0.05263157894736842 0.06890698733394252 0.08093636832817608 0.08951289671686669 
0.10526315789473684 0.10526315789473684 0.13413435445557287 0.1532056930330402 0.16605874122001896 
0.15789473684210525 0.15789473684210525 0.19664510349520448 0.22035059065959484 0.23579281514468686 
0.21052631578947367 0.21052631578947367 0.2569133257368017 0.28364998626087523 0.30064435548271606 
0.2631578947368421 0.2631578947368421 0.3152461422086906 0.3438305080940782 0.36165178673600196 
0.3157894736842105 0.3157894736842105 0.3718645652401299 0.40137191839866815 0.41947690671738214 
0.3684210526315789 0.3684210526315789 0.4269374194019757 0.4566183676142884 0.47458212264930666 
0.42105263157894735 0.42105263157894735 0.4805989818959313 0.5098298929622331 0.5273100374067639 
0.47368421052631576 0.47368421052631576 0.5329590294421842 0.56121067375416 0.5779249530413337 
0.5263157894736842 0.5263157894736842 0.5841091868326211 0.61092519729039 0.6266369445447437 
0.5789473684210527 0.5789473684210527 0.6341272026839117 0.6591087068800238 0.673616599855825 
0.631578947368421 0.631578947368421 0.6830798620741185 0.7058741509178643 0.7190047388688239 
0.6842105263157894 0.6842105263157894 0.731025151274283 0.7513168380172822 0.7629189447914572 
0.7368421052631579 0.7368421052631579 0.7780137068421424 0.795517939319781 0.8054580703465681 
0.7894736842105263 0.7894736842105263 0.824090152630432 0.8385468130602212 0.846705461832266 
0.8421052631578947 0.8421052631578947 0.8692938537261673 0.8804627578426307 0.8867310277965544 
0.894736842105263 0.894736842105263 0.9136597952942762 0.9213162799121469 0.925592699617107 
0.9473684210526315 0.9473684210526315 0.9572189480756981 0.9611500320515157 0.9633370706821074 
1.0 1.0 0.9999988003000495 0.9999992239466196 0.9999993184507451 


==> data_compound.txt <==
x y1 y2 y3 y4 
0.1 0.10397957661697 0.11051041420131591 0.11452362974573349 0.11725587171279406 
0.2689655172413793 0.23824673173039268 0.25084129288524626 0.25831418941311124 0.2632537847618488 
0.4379310344827586 0.3379781454638773 0.3537090516182836 0.3630080066051776 0.3691786642538798 
0.6068965517241379 0.4149842717772868 0.43236841671836646 0.442658970211247 0.44953094176431296 
0.7758620689655172 0.47621675207021774 0.4944173336658165 0.505208519210635 0.5124487682747748 
0.9448275862068966 0.5260491366859625 0.5445687760357567 0.555559781129427 0.5629565774194503 
1.113793103448276 0.567374922423123 0.5859092678061351 0.596912421554262 0.6043307135896804 
1.2827586206896553 0.602185969646629 0.6205463240602085 0.631443763900933 0.6387977157313565 
1.4517241379310346 0.6318987734054293 0.6499681463221821 0.6606864866716691 0.6679219774283719 
1.620689655172414 0.6575481036229704 0.6752554775608052 0.6857498092742653 0.6928336203492818 
1.7896551724137932 0.6799076352847124 0.697211564326101 0.7074558756273028 0.7143684671265904 
1.9586206896551726 0.6995669177645516 0.7164457699626098 0.726426483774768 0.73315756252183 
2.127586206896552 0.7169832261633802 0.7334283946890177 0.7431402693322752 0.7496856280703614 
2.2965517241379314 0.732516854877499 0.7485282185704596 0.7579714368828268 0.7643309487731552 
2.4655172413793105 0.7464548318187345 0.7620380953271464 0.7712165840616247 0.7773928273369978 
2.6344827586206896 0.7590291873774586 0.7741938172812206 0.783113802933449 0.7891110270412849 
2.803448275862069 0.7704291601331308 0.7851870126240785 0.7938561347360271 0.7996797675273306 
2.9724137931034487 0.7808107489878615 0.7951750048817152 0.8036018758713095 0.8092579532191029 
3.1413793103448278 0.7903035420245123 0.8042881888793303 0.8124818084613652 0.817976658123311 
3.310344827586207 0.7990162183422937 0.8126355881024523 0.8206050896011714 0.8259453192321078 
3.4793103448275864 0.8070405286696885 0.8203088385891204 0.828063529534999 0.8332554514160707 
3.648275862068966 0.814454295918757 0.8273857434782709 0.8349345124239549 0.8399845200971302 
3.817241379310345 0.821324409712104 0.8339325737366485 0.8412841013927693 0.846198488740026 
3.986206896551724 0.8277081153724107 0.8400062055029893 0.8471690257210365 0.8519536224076234 
4.155172413793103 0.8336549021649906 0.8456557551083727 0.8526379277470744 0.8572984966032449 
4.324137931034483 0.8392079749654572 0.8509237341250883 0.8577330351108153 0.8622749659118574 
4.493103448275862 0.8444049540912184 0.8558473322253775 0.8624910723428185 0.8669196116034006 
4.662068965517241 0.8492787427843511 0.8604589146090251 0.8669441082710628 0.8712641448407991 
4.8310344827586205 0.8538585335016563 0.8647870919613105 0.8711204164056421 0.8753366115765855 
5.0 0.858169974499796 0.868857087591511 0.8750447944203993 0.8791614630120295 


==> data_index.txt <==
xAdd yAdd xC yC
0 0.0 0.11051 0.1
0.1 0.100773 0.558968 1
0.2 0.27126 0.720941 2
0.3 0.384366 0.796584 3
0.4 0.488777 0.840488 4
0.5 0.586269 0.868855 5
0.6 0.677981
0.7 0.764706
0.8 0.847019
0.9 0.925346
1 1


==> mix_mfix.txt <==
x index1 index2 index3 index4 limit1 limit2 limit3 limit4
2 0.9999988 0.43190024 0.19549009 0.11367332 0.99999963 0.6896619 0.39296443 0.24545917
3 0.99999922 0.52373953 0.256375 0.15257467 0.99999963 0.6896619 0.39296443 0.24545917
4 0.99999932 0.56494817 0.2869414 0.17275589 0.99999963 0.6896619 0.39296443 0.24545917
5 0.99999939 0.58870602 0.30558009 0.18527053 0.99999963 0.6896619 0.39296443 0.24545917
6 0.99999946 0.60430262 0.31823792 0.19385582 0.99999963 0.6896619 0.39296443 0.24545917
7 0.99999947 0.61539405 0.32744638 0.20014329 0.99999963 0.6896619 0.39296443 0.24545917
8 0.99999948 0.62372202 0.33447392 0.204964 0.99999963 0.6896619 0.39296443 0.24545917
9 0.99999956 0.630226 0.34002953 0.20878792 0.99999963 0.6896619 0.39296443 0.24545917
10 0.99999951 0.63545917 0.34454207 0.21190175 0.99999963 0.6896619 0.39296443 0.24545917

==> mix_nfix.txt <==
x index1 index2 index3 index4 limits
2 0. 0.43190024 0.58870602 0.63545917 0.
3 0. 0.29825546 0.43984344 0.48644344 0.
4 0. 0.23419818 0.35831547 0.40109018 0.
5 0. 0.19549009 0.30558009 0.34454207 0.
6 0. 0.16915763 0.26817163 0.30382164 0.
7 0. 0.149896 0.24001691 0.2728557 0.
8 0. 0.13509622 0.21793106 0.24838031 0.
9 0. 0.12331249 0.2000665 0.22846844 0.
10 0. 0.11367332 0.18527053 0.21190175 0.

==> overlapping_additive.txt <==
x Index1Gr1 Index1Gr2 Index2Gr1 Index2Gr2 Index3Gr1 Index3Gr2
-1.015075e+01  4.230737e-05  1.262464e-05  3.842496e-05  1.278571e-05  4.172654e-05  4.172654e-05
-9.949749e+00  5.694137e-05  1.393559e-05  5.289059e-05  1.613579e-05  5.694609e-05  5.694609e-05
-9.748744e+00  7.673238e-05  1.541641e-05  7.270549e-05  2.060631e-05  7.762445e-05  7.762445e-05
-9.547739e+00  1.034297e-04  1.709393e-05  9.972900e-05  2.657586e-05  1.056024e-04  1.056024e-04
-9.346734e+00  1.393324e-04  1.900003e-05  1.364072e-04  3.454101e-05  1.432844e-04  1.432844e-04
-9.145729e+00  1.874435e-04  2.117273e-05  1.859332e-04  4.514818e-05  1.937888e-04  1.937888e-04
-8.944724e+00  2.516583e-04  2.365759e-05  2.524422e-04  5.923216e-05  2.611284e-04  2.611284e-04
-8.743719e+00  3.369958e-04  2.650938e-05  3.412445e-04  7.786192e-05  3.504272e-04  3.504272e-04
-8.542714e+00  4.498739e-04  2.979418e-05  4.591008e-04  1.023945e-04  4.681747e-04  4.681747e-04
-8.341709e+00  5.984371e-04  3.359202e-05  6.145406e-04  1.345370e-04  6.225195e-04  6.225195e-04
-8.140704e+00  7.929361e-04  3.800019e-05  8.182238e-04  1.764162e-04  8.236041e-04  8.236041e-04
-7.939698e+00  1.046162e-03  4.313741e-05  1.083342e-03  2.306564e-04  1.083935e-03  1.083935e-03
-7.738693e+00  1.373927e-03  4.914916e-05  1.426050e-03  3.004616e-04  1.418785e-03  1.418785e-03
-7.537688e+00  1.795588e-03  5.621448e-05  1.865916e-03  3.897018e-04  1.846613e-03  1.846613e-03
-7.336683e+00  2.334584e-03  6.455479e-05  2.426369e-03  5.029988e-04  2.389483e-03  2.389483e-03
-7.135678e+00  3.018969e-03  7.444540e-05  3.135109e-03  6.458057e-04  3.073462e-03  3.073462e-03
-6.934673e+00  3.881885e-03  8.623055e-05  4.024452e-03  8.244754e-04  3.928952e-03  3.928952e-03
-6.733668e+00  4.961925e-03  1.003434e-04  5.131546e-03  1.046309e-03  4.990916e-03  4.990916e-03
-6.532663e+00  6.303304e-03  1.173325e-04  6.498411e-03  1.319577e-03  6.298944e-03  6.298944e-03
-6.331658e+00  7.955736e-03  1.378970e-04  8.171726e-03  1.653497e-03  7.897080e-03  7.897080e-03
-6.130653e+00  9.973928e-03  1.629343e-04  1.020229e-02  2.058170e-03  9.833350e-03  9.833350e-03
-5.929648e+00  1.241655e-02  1.936032e-04  1.264410e-02  2.544454e-03  1.215890e-02  1.215890e-02
-5.728643e+00  1.534458e-02  2.314098e-04  1.555294e-02  3.123777e-03  1.492671e-02  1.492671e-02
-5.527638e+00  1.881899e-02  2.783225e-04  1.898445e-02  3.807881e-03  1.818972e-02  1.818972e-02
-5.326633e+00  2.289762e-02  3.369280e-04  2.299175e-02  4.608514e-03  2.199854e-02  2.199854e-02
-5.125628e+00  2.763142e-02  4.106439e-04  2.762243e-02  5.537073e-03  2.639857e-02  2.639857e-02
-4.924623e+00  3.306016e-02  5.040078e-04  3.291524e-02  6.604243e-03  3.142675e-02  3.142675e-02
-4.723618e+00  3.920777e-02  6.230752e-04  3.889650e-02  7.819665e-03  3.710801e-02  3.710801e-02
-4.522613e+00  4.607785e-02  7.759682e-04  4.557641e-02  9.191714e-03  4.345181e-02  4.345181e-02
-4.321608e+00  5.364971e-02  9.736356e-04  5.294573e-02  1.072746e-02  5.044886e-02  5.044886e-02
-4.120603e+00  6.187554e-02  1.230911e-03  6.097289e-02  1.243296e-02  5.806861e-02  5.806861e-02
-3.919598e+00  7.067918e-02  1.567985e-03  6.960219e-02  1.431394e-02  6.625775e-02  6.625775e-02
-3.718593e+00  7.995699e-02  2.012460e-03  7.875318e-02  1.637719e-02  7.494009e-02  7.494009e-02
-3.517588e+00  8.958120e-02  2.602209e-03  8.832164e-02  1.863272e-02  8.401813e-02  8.401813e-02
-3.316583e+00  9.940580e-02  3.389360e-03  9.818239e-02  2.109707e-02  9.337664e-02  9.337664e-02
-3.115578e+00  1.092751e-01  4.445808e-03  1.081941e-01  2.379801e-02  1.028881e-01  1.028881e-01
-2.914573e+00  1.190347e-01  5.870773e-03  1.182062e-01  2.678102e-02  1.124204e-01  1.124204e-01
-2.713568e+00  1.285450e-01  7.800985e-03  1.280677e-01  3.011798e-02  1.218465e-01  1.218465e-01
-2.512563e+00  1.376966e-01  1.042396e-02  1.376380e-01  3.391829e-02  1.310561e-01  1.310561e-01
-2.311558e+00  1.464277e-01  1.399450e-02  1.467994e-01  3.834234e-02  1.399691e-01  1.399691e-01
-2.110553e+00  1.547403e-01  1.885327e-02  1.554687e-01  4.361654e-02  1.485488e-01  1.485488e-01
-1.909548e+00  1.627107e-01  2.544401e-02  1.636063e-01  5.004707e-02  1.568114e-01  1.568114e-01
-1.708543e+00  1.704773e-01  3.432140e-02  1.712121e-01  5.802646e-02  1.648200e-01  1.648200e-01
-1.507538e+00  1.781822e-01  4.613450e-02  1.782944e-01  6.802108e-02  1.726454e-01  1.726454e-01
-1.306533e+00  1.858348e-01  6.156298e-02  1.847942e-01  8.052121e-02  1.802703e-01  1.802703e-01
-1.105528e+00  1.931060e-01  8.117898e-02  1.904651e-01  9.593295e-02  1.874389e-01  1.874389e-01
-9.045226e-01  1.991581e-01  1.052221e-01  1.947682e-01  1.144088e-01  1.935225e-01  1.935225e-01
-7.035176e-01  2.027206e-01  1.333201e-01  1.969040e-01  1.356573e-01  1.975479e-01  1.975479e-01
-5.025126e-01  2.025479e-01  1.642570e-01  1.960767e-01  1.588203e-01  1.985010e-01  1.985010e-01
-3.015075e-01  1.980444e-01  1.959341e-01  1.918859e-01  1.825048e-01  1.957861e-01  1.957861e-01
-1.005025e-01  1.895710e-01  2.256503e-01  1.845509e-01  2.049987e-01  1.895052e-01  1.895052e-01
 1.005025e-01  1.781879e-01  2.507089e-01  1.747821e-01  2.246193e-01  1.803477e-01  1.803477e-01
 3.015075e-01  1.651158e-01  2.691707e-01  1.634390e-01  2.400885e-01  1.692317e-01  1.692317e-01
 5.025126e-01  1.513401e-01  2.803847e-01  1.512589e-01  2.507775e-01  1.569956e-01  1.569956e-01
 7.035176e-01  1.375065e-01  2.849500e-01  1.387705e-01  2.566794e-01  1.442774e-01  1.442774e-01
 9.045226e-01  1.239960e-01  2.841137e-01  1.263284e-01  2.581229e-01  1.315276e-01  1.315276e-01
 1.105528e+00  1.110353e-01  2.790332e-01  1.141742e-01  2.554375e-01  1.190576e-01  1.190576e-01
 1.306533e+00  9.877333e-02  2.703640e-01  1.024807e-01  2.487922e-01  1.070787e-01  1.070787e-01
 1.507538e+00  8.731487e-02  2.582944e-01  9.137418e-02  2.382586e-01  9.572768e-02  9.572768e-02
 1.708543e+00  7.672984e-02  2.428439e-01  8.094324e-02  2.239924e-01  8.508616e-02  8.508616e-02
 1.909548e+00  6.705452e-02  2.241811e-01  7.124479e-02  2.063990e-01  7.519652e-02  7.519652e-02
 2.110553e+00  5.829455e-02  2.028094e-01  6.230975e-02  1.861950e-01  6.607502e-02  6.607502e-02
 2.311558e+00  5.043040e-02  1.795784e-01  5.414900e-02  1.643526e-01  5.772141e-02  5.772141e-02
 2.512563e+00  4.342378e-02  1.555634e-01  4.675789e-02  1.419651e-01  5.012461e-02  5.012461e-02
 2.713568e+00  3.722363e-02  1.318831e-01  4.011938e-02  1.200868e-01  4.326556e-02  4.326556e-02
 2.914573e+00  3.177110e-02  1.095272e-01  3.420606e-02  9.959862e-02  3.711823e-02  3.711823e-02
 3.115578e+00  2.700348e-02  8.923736e-02  2.898199e-02  8.112677e-02  3.165027e-02  3.165027e-02
 3.316583e+00  2.285719e-02  7.145962e-02  2.440436e-02  6.502123e-02  2.682363e-02  2.682363e-02
 3.517588e+00  1.926981e-02  5.635853e-02  2.042534e-02  5.138326e-02  2.259555e-02  2.259555e-02
 3.718593e+00  1.618151e-02  4.387203e-02  1.699386e-02  4.012191e-02  1.891986e-02  1.891986e-02
 3.919598e+00  1.353587e-02  3.378283e-02  1.405731e-02  3.101969e-02  1.574836e-02  1.574836e-02
 4.120603e+00  1.128040e-02  2.578764e-02  1.156319e-02  2.379287e-02  1.303214e-02  1.303214e-02
 4.321608e+00  9.366760e-03  1.955304e-02  9.460315e-03  1.813850e-02  1.072281e-02  1.072281e-02
 4.522613e+00  7.750819e-03  1.475440e-02  7.699922e-03  1.376614e-02  8.773527e-03  8.773527e-03
 4.723618e+00  6.392626e-03  1.109890e-02  6.236396e-03  1.041610e-02  7.139766e-03  7.139766e-03
 4.924623e+00  5.256289e-03  8.336075e-03  5.027792e-03  7.867188e-03  5.779932e-03  5.779932e-03
 5.125628e+00  4.309796e-03  6.259859e-03  4.036119e-03  5.937627e-03  4.655753e-03  4.655753e-03
 5.326633e+00  3.524811e-03  4.705613e-03  3.227447e-03  4.481969e-03  3.732509e-03  3.732509e-03
 5.527638e+00  2.876439e-03  3.544691e-03  2.571864e-03  3.386159e-03  2.979121e-03  2.979121e-03
 5.728643e+00  2.342968e-03  2.678257e-03  2.043319e-03  2.562098e-03  2.368115e-03  2.368115e-03
 5.929648e+00  1.905605e-03  2.031350e-03  1.619385e-03  1.942493e-03  1.875491e-03  1.875491e-03
 6.130653e+00  1.548201e-03  1.547654e-03  1.280961e-03  1.476362e-03  1.480525e-03  1.480525e-03
 6.331658e+00  1.256985e-03  1.185152e-03  1.011950e-03  1.125301e-03  1.165512e-03  1.165512e-03
 6.532663e+00  1.020293e-03  9.126410e-04  7.989145e-04  8.604872e-04  9.154843e-04  9.154843e-04
 6.733668e+00  8.283172e-04  7.070199e-04  6.307449e-04  6.603420e-04  7.179133e-04  7.179133e-04
 6.934673e+00  6.728633e-04  5.512103e-04  4.983337e-04  5.087269e-04  5.624107e-04  5.624107e-04
 7.135678e+00  5.471303e-04  4.325896e-04  3.942774e-04  3.935774e-04  4.404400e-04  4.404400e-04
 7.336683e+00  4.455063e-04  3.418221e-04  3.126037e-04  3.058716e-04  3.450462e-04  3.450462e-04
 7.537688e+00  3.633860e-04  2.719918e-04  2.485294e-04  2.388584e-04  2.706080e-04  2.706080e-04
 7.738693e+00  2.970094e-04  2.179638e-04  1.982487e-04  1.874800e-04  2.126162e-04  2.126162e-04
 7.939698e+00  2.433202e-04  1.759148e-04  1.587514e-04  1.479429e-04  1.674793e-04  1.674793e-04
 8.140704e+00  1.998443e-04  1.429887e-04  1.276697e-04  1.173968e-04  1.323548e-04  1.323548e-04
 8.341709e+00  1.645852e-04  1.170445e-04  1.031491e-04  9.369700e-05  1.050068e-04  1.050068e-04
 8.542714e+00  1.359365e-04  9.647078e-05  8.374331e-05  7.522628e-05  8.368563e-05  8.368563e-05
 8.743719e+00  1.126081e-04  8.005007e-05  6.832747e-05  6.076263e-05  6.702849e-05  6.702849e-05
 8.944724e+00  9.356593e-05  6.685841e-05  5.602895e-05  4.938056e-05  5.397838e-05  5.397838e-05
 9.145729e+00  7.798144e-05  5.619155e-05  4.617158e-05  4.037733e-05  4.371814e-05  4.371814e-05
 9.346734e+00  6.519120e-05  4.751027e-05  3.823177e-05  3.321785e-05  3.561770e-05  3.561770e-05
 9.547739e+00  5.466374e-05  4.039972e-05  3.180385e-05  2.749345e-05  2.919215e-05  2.919215e-05
 9.748744e+00  4.597304e-05  3.453915e-05  2.657310e-05  2.289102e-05  2.406868e-05  2.406868e-05
 9.949749e+00  3.877710e-05  2.967931e-05  2.229485e-05  1.916983e-05  1.996077e-05  1.996077e-05


==> overlapping_compound.txt <==
x Index1Gr1 Index1Gr2 Index2Gr1 Index2Gr2 Index3Gr1 Index3Gr2
-1.015075e+01  3.846215e-05  1.958678e-05  7.561774e-05  8.716180e-05  1.469905e-04  1.380018e-04
-9.949749e+00  5.038928e-05  2.188357e-05  8.894047e-05  9.767913e-05  1.730972e-04  1.613876e-04
-9.748744e+00  6.629551e-05  2.456592e-05  1.051128e-04  1.098043e-04  2.044526e-04  1.892552e-04
-9.547739e+00  8.752285e-05  2.772120e-05  1.248808e-04  1.238252e-04  2.422277e-04  2.225596e-04
-9.346734e+00  1.158541e-04  3.145944e-05  1.492258e-04  1.400900e-04  2.878761e-04  2.624778e-04
-9.145729e+00  1.536495e-04  3.591937e-05  1.794488e-04  1.590213e-04  3.432052e-04  3.104619e-04
-8.944724e+00  2.040227e-04  4.127604e-05  2.172862e-04  1.811354e-04  4.104642e-04  3.683061e-04
-8.743719e+00  2.710628e-04  4.775035e-05  2.650695e-04  2.070660e-04  4.924544e-04  4.382282e-04
-8.542714e+00  3.601159e-04  5.562094e-05  3.259424e-04  2.375948e-04  5.926637e-04  5.229699e-04
-8.341709e+00  4.781338e-04  6.523884e-05  4.041549e-04  2.736912e-04  7.154320e-04  6.259184e-04
-8.140704e+00  6.341026e-04  7.704550e-05  5.054582e-04  3.165623e-04  8.661504e-04  7.512529e-04
-7.939698e+00  8.395598e-04  9.159461e-05  6.376243e-04  3.677172e-04  1.051500e-03  9.041182e-04
-7.738693e+00  1.109206e-03  1.095783e-04  8.111216e-04  4.290468e-04  1.279732e-03  1.090829e-03
-7.537688e+00  1.461608e-03  1.318580e-04  1.039970e-03  5.029247e-04  1.560989e-03  1.319103e-03
-7.336683e+00  1.919983e-03  1.595005e-04  1.342789e-03  5.923286e-04  1.907668e-03  1.598328e-03
-7.135678e+00  2.513032e-03  1.938183e-04  1.744041e-03  7.009867e-04  2.334807e-03  1.939847e-03
-6.934673e+00  3.275767e-03  2.364148e-04  2.275420e-03  8.335452e-04  2.860490e-03  2.357262e-03
-6.733668e+00  4.250254e-03  2.892326e-04  2.977281e-03  9.957543e-04  3.506221e-03  2.866730e-03
-6.532663e+00  5.486134e-03  3.546034e-04  3.899935e-03  1.194661e-03  4.297245e-03  3.487234e-03
-6.331658e+00  7.040782e-03  4.352971e-04  5.104518e-03  1.438796e-03  5.262736e-03  4.240787e-03
-6.130653e+00  8.978877e-03  5.345693e-04  6.663031e-03  1.738318e-03  6.435797e-03  5.152529e-03
-5.929648e+00  1.137119e-02  6.562027e-04  8.657063e-03  2.105111e-03  7.853165e-03  6.250666e-03
-5.728643e+00  1.429232e-02  8.045459e-04  1.117466e-02  2.552774e-03  9.554564e-03  7.566200e-03
-5.527638e+00  1.781727e-02  9.845494e-04  1.430486e-02  3.096507e-03  1.158161e-02  9.132411e-03
-5.326633e+00  2.201670e-02  1.201811e-03  1.812973e-02  3.752886e-03  1.397624e-02  1.098406e-02
-5.125628e+00  2.695096e-02  1.462646e-03  2.271401e-02  4.539564e-03  1.677869e-02  1.315631e-02
-4.924623e+00  3.266321e-02  1.774215e-03  2.809326e-02  5.475011e-03  2.002510e-02  1.568349e-02
-4.723618e+00  3.917215e-02  2.144758e-03  3.426198e-02  6.578465e-03  2.374500e-02  1.859768e-02
-4.522613e+00  4.646513e-02  2.584002e-03  4.116388e-02  7.870338e-03  2.795894e-02  2.192750e-02
-4.321608e+00  5.449276e-02  3.103829e-03  4.868691e-02  9.373388e-03  3.267676e-02  2.569721e-02
-4.120603e+00  6.316587e-02  3.719339e-03  5.666534e-02  1.111498e-02  3.789686e-02  2.992655e-02
-3.919598e+00  7.235618e-02  4.450433e-03  6.489071e-02  1.313073e-02  4.360715e-02  3.463160e-02
-3.718593e+00  8.190109e-02  5.324124e-03  7.313190e-02  1.546975e-02  4.978796e-02  3.982716e-02
-3.517588e+00  9.161318e-02  6.377800e-03  8.116299e-02  1.820164e-02  5.641737e-02  4.553083e-02
-3.316583e+00  1.012941e-01  7.663810e-03  8.879607e-02  2.142527e-02  6.347917e-02  5.176936e-02
-3.115578e+00  1.107521e-01  9.255871e-03  9.591494e-02  2.527958e-02  7.097356e-02  5.858741e-02
-2.914573e+00  1.198231e-01  1.125801e-02  1.025058e-01  2.995644e-02  7.893020e-02  6.605890e-02
-2.713568e+00  1.283927e-01  1.381701e-02  1.086815e-01  3.571569e-02  8.742323e-02  7.430084e-02
-2.512563e+00  1.364208e-01  1.713912e-02  1.146977e-01  4.290181e-02  9.658697e-02  8.348865e-02
-2.311558e+00  1.439652e-01  2.151108e-02  1.209572e-01  5.196038e-02  1.066299e-01  9.387069e-02
-2.110553e+00  1.512011e-01  2.732320e-02  1.279988e-01  6.344894e-02  1.178412e-01  1.057758e-01
-1.909548e+00  1.584268e-01  3.508810e-02  1.364553e-01  7.802981e-02  1.305785e-01  1.196012e-01
-1.708543e+00  1.660291e-01  4.544386e-02  1.469583e-01  9.642116e-02  1.452153e-01  1.357585e-01
-1.507538e+00  1.743701e-01  5.911940e-02  1.599604e-01  1.192713e-01  1.620219e-01  1.545503e-01
-1.306533e+00  1.835552e-01  7.682150e-02  1.754582e-01  1.469251e-01  1.809568e-01  1.759533e-01
-1.105528e+00  1.931037e-01  9.899677e-02  1.926640e-01  1.790816e-01  2.013841e-01  1.993216e-01
-9.045226e-01  2.017037e-01  1.254950e-01  2.098017e-01  2.144055e-01  2.218192e-01  2.231102e-01
-7.035176e-01  2.073802e-01  1.552987e-01  2.243025e-01  2.502725e-01  2.399239e-01  2.448466e-01
-5.025126e-01  2.082704e-01  1.865071e-01  2.335281e-01  2.829092e-01  2.529596e-01  2.615665e-01
-3.015075e-01  2.036111e-01  2.166012e-01  2.357221e-01  3.080623e-01  2.586365e-01  2.706640e-01
-1.005025e-01  1.941073e-01  2.428746e-01  2.305896e-01  3.220662e-01  2.559260e-01  2.707409e-01
 1.005025e-01  1.813671e-01  2.629516e-01  2.191435e-01  3.229517e-01  2.453289e-01  2.619714e-01
 3.015075e-01  1.670226e-01  2.753464e-01  2.030675e-01  3.110337e-01  2.285007e-01  2.458537e-01
 5.025126e-01  1.522303e-01  2.798442e-01  1.841334e-01  2.886587e-01  2.075842e-01  2.246054e-01
 7.035176e-01  1.376465e-01  2.774298e-01  1.639177e-01  2.593875e-01  1.846493e-01  2.005524e-01
 9.045226e-01  1.236048e-01  2.697827e-01  1.437058e-01  2.270205e-01  1.614002e-01  1.757237e-01
 1.105528e+00  1.102818e-01  2.586047e-01  1.244526e-01  1.947698e-01  1.390971e-01  1.516686e-01
 1.306533e+00  9.778781e-02  2.451004e-01  1.067768e-01  1.648130e-01  1.185726e-01  1.294185e-01
 1.507538e+00  8.619794e-02  2.298467e-01  9.099565e-02  1.382665e-01  1.002777e-01  1.095319e-01
 1.708543e+00  7.555576e-02  2.130122e-01  7.718820e-02  1.154299e-01  8.435167e-02  9.219107e-02
 1.909548e+00  6.587409e-02  1.946878e-01  6.527159e-02  9.610991e-02  7.071483e-02  7.732322e-02
 2.110553e+00  5.714062e-02  1.751211e-01  5.507446e-02  7.989347e-02  5.916303e-02  6.471300e-02
 2.311558e+00  4.932557e-02  1.547947e-01  4.639459e-02  6.632146e-02  4.944231e-02  5.408699e-02
 2.512563e+00  4.238751e-02  1.343747e-01  3.903402e-02  5.497387e-02  4.129628e-02  4.516789e-02
 2.713568e+00  3.627620e-02  1.145885e-01  3.281424e-02  4.549654e-02  3.448983e-02  3.770198e-02
 2.914573e+00  3.093387e-02  9.609407e-02  2.757864e-02  3.759824e-02  2.881686e-02  3.146811e-02
 3.115578e+00  2.629654e-02  7.938385e-02  2.318961e-02  3.103761e-02  2.410003e-02  2.627676e-02
 3.316583e+00  2.229605e-02  6.474374e-02  1.952479e-02  2.561024e-02  2.018736e-02  2.196568e-02
 3.517588e+00  1.886271e-02  5.225995e-02  1.647444e-02  2.113939e-02  1.694841e-02  1.839519e-02
 3.718593e+00  1.592802e-02  4.185763e-02  1.394026e-02  1.747048e-02  1.427102e-02  1.544444e-02
 3.919598e+00  1.342714e-02  3.335240e-02  1.183525e-02  1.446831e-02  1.205875e-02  1.300875e-02
 4.120603e+00  1.130069e-02  2.650070e-02  1.008375e-02  1.201560e-02  1.022912e-02  1.099792e-02
 4.321608e+00  9.495657e-03  2.104075e-02  8.621468e-03  1.001206e-02  8.712287e-03  9.335005e-03
 4.522613e+00  7.965690e-03  1.672099e-02  7.394898e-03  8.373300e-03  7.449907e-03  7.955367e-03
 4.723618e+00  6.670743e-03  1.331663e-02  6.360382e-03  7.029461e-03  6.393990e-03  6.805558e-03
 4.924623e+00  5.576458e-03  1.063670e-02  5.482823e-03  5.923546e-03  5.505640e-03  5.842086e-03
 5.125628e+00  4.653419e-03  8.524769e-03  4.734298e-03  5.009589e-03  4.753725e-03  5.030023e-03
 5.326633e+00  3.876419e-03  6.855991e-03  4.092697e-03  4.250828e-03  4.113542e-03  4.341588e-03
 5.527638e+00  3.223814e-03  5.532464e-03  3.540498e-03  3.618000e-03  3.565574e-03  3.754796e-03
 5.728643e+00  2.676981e-03  4.478287e-03  3.063741e-03  3.087847e-03  3.094399e-03  3.252263e-03
 5.929648e+00  2.219876e-03  3.634968e-03  2.651189e-03  2.641858e-03  2.687765e-03  2.820186e-03
 6.130653e+00  1.838681e-03  2.957509e-03  2.293682e-03  2.265251e-03  2.335849e-03  2.447524e-03
 6.331658e+00  1.521510e-03  2.411231e-03  1.983647e-03  1.946160e-03  2.030684e-03  2.125347e-03
 6.532663e+00  1.258162e-03  1.969292e-03  1.714729e-03  1.675004e-03  1.765712e-03  1.846346e-03
 6.733668e+00  1.039917e-03  1.610785e-03  1.481532e-03  1.443996e-03  1.535464e-03  1.604460e-03
 6.934673e+00  8.593446e-04  1.319312e-03  1.279423e-03  1.246761e-03  1.335315e-03  1.394602e-03
 7.135678e+00  7.101464e-04  1.081916e-03  1.104389e-03  1.078048e-03  1.161318e-03  1.212460e-03
 7.336683e+00  5.870028e-04  8.882883e-04  9.529368e-04  9.335024e-04  1.010071e-03  1.054344e-03
 7.537688e+00  4.854428e-04  7.301778e-04  8.220134e-04  8.094920e-04  8.786240e-04  9.170793e-04
 7.738693e+00  4.017241e-04  6.009448e-04  7.089440e-04  7.029712e-04  7.644133e-04  7.979193e-04
 7.939698e+00  3.327262e-04  4.952258e-04  6.113837e-04  6.113739e-04  6.652019e-04  6.944823e-04
 8.140704e+00  2.758567e-04  4.086741e-04  5.272777e-04  5.325297e-04  5.790378e-04  6.046988e-04
 8.341709e+00  2.289686e-04  3.377593e-04  4.548265e-04  4.645965e-04  5.042169e-04  5.267688e-04
 8.542714e+00  1.902888e-04  2.796093e-04  3.924565e-04  4.060069e-04  4.392520e-04  4.591265e-04
 8.743719e+00  1.583562e-04  2.318847e-04  3.387940e-04  3.554243e-04  3.828466e-04  4.004096e-04
 8.944724e+00  1.319691e-04  1.926790e-04  2.926417e-04  3.117072e-04  3.338709e-04  3.494339e-04
 9.145729e+00  1.101409e-04  1.604373e-04  2.529586e-04  2.738796e-04  2.913414e-04  3.051698e-04
 9.346734e+00  9.206202e-05  1.338913e-04  2.188411e-04  2.411067e-04  2.544027e-04  2.667234e-04
 9.547739e+00  7.706878e-05  1.120060e-04  1.895065e-04  2.126739e-04  2.223114e-04  2.333184e-04
 9.748744e+00  6.461732e-05  9.393685e-05  1.642786e-04  1.879695e-04  1.944219e-04  2.042815e-04
 9.949749e+00  5.426186e-05  7.899441e-05  1.425738e-04  1.664703e-04  1.701742e-04  1.790291e-04


==> shared_component_additive.txt <==
x Index1Gr1 Index1Gr2 Index2Gr1 Index2Gr2 Index3Gr1 Index3Gr2
-1.015075e+01  3.008623e-05  1.808075e-04  1.783478e-05  9.318820e-05  2.639337e-05  2.639337e-05
-9.949749e+00  3.445755e-05  1.970546e-04  2.075528e-05  1.021155e-04  3.037458e-05  3.037458e-05
-9.748744e+00  4.011362e-05  2.151270e-04  2.466559e-05  1.121669e-04  3.550671e-05  3.550671e-05
-9.547739e+00  4.779817e-05  2.351825e-04  3.023377e-05  1.236284e-04  4.245445e-05  4.245445e-05
-9.346734e+00  5.887431e-05  2.573897e-04  3.874030e-05  1.369282e-04  5.245109e-05  5.245109e-05
-9.145729e+00  7.591343e-05  2.819468e-04  5.268030e-05  1.527617e-04  6.784357e-05  6.784357e-05
-8.944724e+00  1.038420e-04  3.091053e-04  7.693732e-05  1.723410e-04  9.315230e-05  9.315230e-05
-8.743719e+00  1.521298e-04  3.391959e-04  1.210178e-04  1.978751e-04  1.370886e-04  1.370886e-04
-8.542714e+00  2.388508e-04  3.726529e-04  2.031799e-04  2.334570e-04  2.162894e-04  2.162894e-04
-8.341709e+00  3.979628e-04  4.100293e-04  3.577880e-04  2.866337e-04  3.619909e-04  3.619909e-04
-8.140704e+00  6.917944e-04  4.519952e-04  6.478236e-04  3.710602e-04  6.314360e-04  6.314360e-04
-7.939698e+00  1.231312e-03  4.993126e-04  1.184976e-03  5.107382e-04  1.126311e-03  1.126311e-03
-7.738693e+00  2.206718e-03  5.527901e-04  2.159568e-03  7.463073e-04  2.020448e-03  2.020448e-03
-7.537688e+00  3.929233e-03  6.132389e-04  3.880714e-03  1.143460e-03  3.597454e-03  3.597454e-03
-7.336683e+00  6.879968e-03  6.814728e-04  6.822126e-03  1.802502e-03  6.294425e-03  6.294425e-03
-7.135678e+00  1.175183e-02  7.583913e-04  1.165947e-02  2.866080e-03  1.073903e-02  1.073903e-02
-6.934673e+00  1.945552e-02  8.451486e-04  1.927157e-02  4.519291e-03  1.775394e-02  1.775394e-02
-6.733668e+00  3.104507e-02  9.433554e-04  3.066443e-02  6.973632e-03  2.828908e-02  2.828908e-02
-6.532663e+00  4.751450e-02  1.055242e-03  4.677525e-02  1.042600e-02  4.323845e-02  4.323845e-02
-6.331658e+00  6.944271e-02  1.183754e-03  6.813885e-02  1.498922e-02  6.312178e-02  6.312178e-02
-6.130653e+00  9.653470e-02  1.332607e-03  9.446309e-02  2.060396e-02  8.767351e-02  8.767351e-02
-5.929648e+00  1.272104e-01  1.506387e-03  1.242509e-01  2.696043e-02  1.154738e-01  1.154738e-01
-5.728643e+00  1.584743e-01  1.710739e-03  1.546769e-01  3.347301e-02  1.438290e-01  1.438290e-01
-5.527638e+00  1.862725e-01  1.952674e-03  1.819064e-01  3.934612e-02  1.690886e-01  1.690886e-01
-5.326633e+00  2.063655e-01  2.241016e-03  2.018846e-01  4.373765e-02  1.874243e-01  1.874243e-01
-5.125628e+00  2.154680e-01  2.587016e-03  2.113898e-01  4.597714e-02  1.958532e-01  1.958532e-01
-4.924623e+00  2.122115e-01  3.005258e-03  2.089529e-01  4.575817e-02  1.931079e-01  1.931079e-01
-4.723618e+00  1.975193e-01  3.514903e-03  1.952648e-01  4.322679e-02  1.799816e-01  1.799816e-01
-4.522613e+00  1.742505e-01  4.141271e-03  1.729138e-01  3.893240e-02  1.590196e-01  1.590196e-01
-4.321608e+00  1.463083e-01  4.917802e-03  1.455957e-01  3.366853e-02  1.337266e-01  1.337266e-01
-4.120603e+00  1.176083e-01  5.888720e-03  1.171429e-01  2.827358e-02  1.076420e-01  1.076420e-01
-3.919598e+00  9.127714e-02  7.112783e-03  9.072527e-02  2.346476e-02  8.361629e-02  8.361629e-02
-3.718593e+00  6.927457e-02  8.668151e-03  6.842819e-02  1.974961e-02  6.346295e-02  6.346295e-02
-3.517588e+00  5.242368e-02  1.065732e-02  5.122438e-02  1.741973e-02  4.797792e-02  4.797792e-02
-3.316583e+00  4.070476e-02  1.320988e-02  3.921919e-02  1.660156e-02  3.719912e-02  3.719912e-02
-3.115578e+00  3.363653e-02  1.647941e-02  3.200512e-02  1.732860e-02  3.075038e-02  3.075038e-02
-2.914573e+00  3.061057e-02  2.062957e-02  2.899128e-02  1.960431e-02  2.814835e-02  2.814835e-02
-2.713568e+00  3.111205e-02  2.580399e-02  2.963269e-02  2.343632e-02  2.900720e-02  2.900720e-02
-2.512563e+00  3.481247e-02  3.207983e-02  3.353701e-02  2.883339e-02  3.311765e-02  3.311765e-02
-2.311558e+00  4.154101e-02  3.941526e-02  4.045356e-02  3.576500e-02  4.039250e-02  4.039250e-02
-2.110553e+00  5.114704e-02  4.761028e-02  5.016340e-02  4.409399e-02  5.068377e-02  5.068377e-02
-1.909548e+00  6.329292e-02  5.630260e-02  6.231171e-02  5.351025e-02  6.352711e-02  6.352711e-02
-1.708543e+00  7.727692e-02  6.501450e-02  7.626533e-02  6.351160e-02  7.795830e-02  7.795830e-02
-1.507538e+00  9.202879e-02  7.325266e-02  9.110253e-02  7.347696e-02  9.258485e-02  9.258485e-02
-1.306533e+00  1.063551e-01  8.064676e-02  1.057871e-01  8.283875e-02  1.059758e-01  1.059758e-01
-1.105528e+00  1.193307e-01  8.709355e-02  1.194464e-01  9.129225e-02  1.171946e-01  1.171946e-01
-9.045226e-01  1.305790e-01  9.284458e-02  1.315718e-01  9.892338e-02  1.261482e-01  1.261482e-01
-7.035176e-01  1.402331e-01  9.848070e-02  1.420045e-01  1.061682e-01  1.335207e-01  1.335207e-01
-5.025126e-01  1.486059e-01  1.047758e-01  1.507324e-01  1.136276e-01  1.403349e-01  1.403349e-01
-3.015075e-01  1.557793e-01  1.124956e-01  1.576351e-01  1.218243e-01  1.473725e-01  1.473725e-01
-1.005025e-01  1.613026e-01  1.221566e-01  1.623002e-01  1.309622e-01  1.546673e-01  1.546673e-01
 1.005025e-01  1.641181e-01  1.337255e-01  1.639747e-01  1.406926e-01  1.611927e-01  1.611927e-01
 3.015075e-01  1.628090e-01  1.462355e-01  1.617026e-01  1.498925e-01  1.648826e-01  1.648826e-01
 5.025126e-01  1.561910e-01  1.574474e-01  1.546888e-01  1.565689e-01  1.631998e-01  1.631998e-01
 7.035176e-01  1.440163e-01  1.639952e-01  1.427856e-01  1.581662e-01  1.542721e-01  1.542721e-01
 9.045226e-01  1.273355e-01  1.625469e-01  1.268067e-01  1.525378e-01  1.380642e-01  1.380642e-01
 1.105528e+00  1.081988e-01  1.517113e-01  1.084032e-01  1.392760e-01  1.167003e-01  1.167003e-01
 1.306533e+00  8.887404e-02  1.332066e-01  8.953192e-02  1.203459e-01  9.356625e-02  9.356625e-02
 1.507538e+00  7.111801e-02  1.110725e-01  7.185793e-02  9.928725e-02  7.185489e-02  7.185489e-02
 1.708543e+00  5.587854e-02  8.960605e-02  5.641891e-02  7.958540e-02  5.357432e-02  5.357432e-02
 1.909548e+00  4.340084e-02  7.174771e-02  4.362096e-02  6.349102e-02  3.941562e-02  3.941562e-02
 2.110553e+00  3.349632e-02  5.875186e-02  3.341965e-02  5.186636e-02  2.916150e-02  2.916150e-02
 2.311558e+00  2.578347e-02  5.073805e-02  2.552666e-02  4.468575e-02  2.217795e-02  2.217795e-02
 2.512563e+00  1.984025e-02  4.739554e-02  1.956480e-02  4.161351e-02  1.775692e-02  1.775692e-02
 2.713568e+00  1.528067e-02  4.845677e-02  1.516018e-02  4.237771e-02  1.528419e-02  1.528419e-02
 2.914573e+00  1.178382e-02  5.389536e-02  1.198536e-02  4.691722e-02  1.428650e-02  1.428650e-02
 3.115578e+00  9.097360e-03  6.391260e-02  9.770761e-03  5.535666e-02  1.441358e-02  1.441358e-02
 3.316583e+00  7.028981e-03  7.875673e-02  8.297908e-03  6.784889e-02  1.539103e-02  1.539103e-02
 3.517588e+00  5.433879e-03  9.839425e-02  7.384138e-03  8.430110e-02  1.696406e-02  1.696406e-02
 3.718593e+00  4.202784e-03  1.220767e-01  6.866429e-03  1.040186e-01  1.884814e-02  1.884814e-02
 3.919598e+00  3.252611e-03  1.479305e-01  6.590429e-03  1.253744e-01  2.070390e-02  2.070390e-02
 4.120603e+00  2.519762e-03  1.728095e-01  6.409641e-03  1.457064e-01  2.215399e-02  2.215399e-02
 4.321608e+00  1.955273e-03  1.926814e-01  6.196512e-03  1.616616e-01  2.284718e-02  2.284718e-02
 4.522613e+00  1.521190e-03  2.036300e-01  5.860888e-03  1.700413e-01  2.255001e-02  2.255001e-02
 4.723618e+00  1.187910e-03  2.031584e-01  5.365365e-03  1.688766e-01  2.122187e-02  2.122187e-02
 4.924623e+00  9.322951e-04  1.911453e-01  4.726962e-03  1.581918e-01  1.902945e-02  1.902945e-02
 5.125628e+00  7.362958e-04  1.698901e-01  4.002219e-03  1.400021e-01  1.628809e-02  1.628809e-02
 5.326633e+00  5.858919e-04  1.432212e-01  3.262578e-03  1.175399e-01  1.335963e-02  1.335963e-02
 5.527638e+00  4.702371e-04  1.151900e-01  2.571331e-03  9.416131e-02  1.055609e-02  1.055609e-02
 5.728643e+00  3.809781e-04  8.900881e-02  1.970201e-03  7.248101e-02  8.084773e-03  8.084773e-03
 5.929648e+00  3.117190e-04  6.658196e-02  1.476932e-03  5.401257e-02  6.040840e-03  6.040840e-03
 6.130653e+00  2.575921e-04  4.858679e-02  1.090282e-03  3.925995e-02  4.431538e-03  4.431538e-03
 6.331658e+00  2.149142e-04  3.484357e-02  7.976188e-04  2.803567e-02  3.210887e-03  3.210887e-03
 6.532663e+00  1.809174e-04  2.472482e-02  5.816786e-04  1.979969e-02  2.310143e-03  2.310143e-03
 6.733668e+00  1.535406e-04  1.746634e-02  4.250994e-04  1.391147e-02  1.658196e-03  1.658196e-03
 6.934673e+00  1.312614e-04  1.234914e-02  3.127524e-04  9.774767e-03  1.192234e-03  1.192234e-03
 7.135678e+00  1.129582e-04  8.777920e-03  2.325232e-04  6.898762e-03  8.615480e-04  8.615480e-04
 7.336683e+00  9.779800e-05  6.296192e-03  1.752228e-04  4.908449e-03  6.274679e-04  6.274679e-04
 7.537688e+00  8.515130e-05  4.570700e-03  1.341275e-04  3.530887e-03  4.615871e-04  4.615871e-04
 7.738693e+00  7.453214e-05  3.365832e-03  1.044336e-04  2.573652e-03  3.435524e-04  3.435524e-04
 7.939698e+00  6.555840e-05  2.518336e-03  8.276015e-05  1.903815e-03  2.590141e-04  2.590141e-04
 8.140704e+00  5.792672e-05  1.916423e-03  6.674763e-05  1.430645e-03  1.979549e-04  1.979549e-04
 8.341709e+00  5.139584e-05  1.483972e-03  5.475392e-05  1.092579e-03  1.534177e-04  1.534177e-04
 8.542714e+00  4.577441e-05  1.169216e-03  4.563492e-05  8.479137e-04  1.205769e-04  1.205769e-04
 8.743719e+00  4.091086e-05  9.368878e-04  3.859031e-05  6.683555e-04  9.607909e-05  9.607909e-05
 8.944724e+00  3.668468e-05  7.628533e-04  3.305710e-05  5.346321e-04  7.758336e-05  7.758336e-05
 9.145729e+00  3.299904e-05  6.304947e-04  2.863691e-05  4.335389e-04  6.344599e-05  6.344599e-05
 9.346734e+00  2.977478e-05  5.282776e-04  2.504625e-05  3.559626e-04  5.250542e-05  5.250542e-05
 9.547739e+00  2.694586e-05  4.481235e-04  2.208235e-05  2.955624e-04  4.393572e-05  4.393572e-05
 9.748744e+00  2.445619e-05  3.843194e-04  1.959932e-05  2.478866e-04  3.714576e-05  3.714576e-05
 9.949749e+00  2.225748e-05  3.327873e-04  1.749135e-05  2.097785e-04  3.170895e-05  3.170895e-05


==> shared_component_compound.txt <==
x Index1Gr1 Index1Gr2 Index2Gr1 Index2Gr2 Index3Gr1 Index3Gr2
-1.015075e+01  3.360220e-05  2.171751e-04  2.858488e-04  1.002842e-03  2.468724e-04  2.551056e-04
-9.949749e+00  3.843570e-05  2.376254e-04  3.274114e-04  1.091543e-03  3.049521e-04  3.126920e-04
-9.748744e+00  4.464335e-05  2.596721e-04  3.771980e-04  1.190581e-03  3.802162e-04  3.864309e-04
-9.547739e+00  5.301191e-05  2.835359e-04  4.378975e-04  1.301926e-03  4.787051e-04  4.816601e-04
-9.346734e+00  6.496517e-05  3.095172e-04  5.134697e-04  1.428122e-03  6.088666e-04  6.057214e-04
-9.145729e+00  8.314358e-05  3.380189e-04  6.097717e-04  1.572464e-03  7.825922e-04  7.687873e-04
-8.944724e+00  1.125217e-04  3.695807e-04  7.355558e-04  1.739222e-03  1.016712e-03  9.850407e-04
-8.743719e+00  1.625317e-04  4.049363e-04  9.041192e-04  1.933921e-03  1.335147e-03  1.274349e-03
-8.542714e+00  2.510059e-04  4.451110e-04  1.136096e-03  2.163709e-03  1.771996e-03  1.664612e-03
-8.341709e+00  4.112715e-04  4.915919e-04  1.464214e-03  2.437923e-03  2.375874e-03  2.194987e-03
-8.140704e+00  7.043989e-04  5.466176e-04  1.941313e-03  2.769002e-03  3.215890e-03  2.920202e-03
-7.939698e+00  1.239246e-03  6.136427e-04  2.653525e-03  3.173909e-03  4.389518e-03  3.916051e-03
-7.738693e+00  2.203013e-03  6.980351e-04  3.740945e-03  3.676140e-03  6.032243e-03  5.285887e-03
-7.537688e+00  3.903455e-03  8.080228e-04  5.427782e-03  4.308205e-03  8.327924e-03  7.167204e-03
-7.336683e+00  6.818974e-03  9.558023e-04  8.061469e-03  5.114174e-03  1.151701e-02  9.736182e-03
-7.135678e+00  1.164269e-02  1.158506e-03  1.215328e-02  6.151465e-03  1.589695e-02  1.320622e-02
-6.934673e+00  1.929100e-02  1.438384e-03  1.839961e-02  7.490232e-03  2.180588e-02  1.781450e-02
-6.733668e+00  3.083065e-02  1.821189e-03  2.764389e-02  9.207777e-03  2.957792e-02  2.378927e-02
-6.532663e+00  4.727297e-02  2.331702e-03  4.072445e-02  1.137468e-02  3.945989e-02  3.129212e-02
-6.331658e+00  6.921063e-02  2.985947e-03  5.816544e-02  1.403050e-02  5.148851e-02  4.033563e-02
-6.130653e+00  9.634543e-02  3.781356e-03  7.973553e-02  1.715145e-02  6.534881e-02  5.069113e-02
-5.929648e+00  1.270656e-01  4.688387e-03  1.040245e-01  2.062101e-02  8.026513e-02  6.181936e-02
-5.728643e+00  1.583171e-01  5.648649e-03  1.283086e-01  2.422190e-02  9.499702e-02  7.286940e-02
-5.527638e+00  1.859837e-01  6.583709e-03  1.489668e-01  2.766746e-02  1.079970e-01  8.278089e-02
-5.326633e+00  2.057967e-01  7.414681e-03  1.624675e-01  3.067443e-02  1.177259e-01  9.048774e-02
-5.125628e+00  2.145043e-01  8.087032e-03  1.665634e-01  3.305274e-02  1.230390e-01  9.517138e-02
-4.924623e+00  2.108334e-01  8.591134e-03  1.610921e-01  3.477014e-02  1.234962e-01  9.647456e-02
-4.723618e+00  1.958293e-01  8.970153e-03  1.479434e-01  3.595827e-02  1.194651e-01  9.458701e-02
-4.522613e+00  1.724493e-01  9.312901e-03  1.302516e-01  3.685969e-02  1.119728e-01  9.016547e-02
-4.321608e+00  1.446324e-01  9.736128e-03  1.112909e-01  3.774640e-02  1.023836e-01  8.412773e-02
-4.120603e+00  1.162579e-01  1.036385e-02  9.361348e-02  3.884926e-02  9.204876e-02  7.741524e-02
-3.919598e+00  9.036476e-02  1.131025e-02  7.869691e-02  4.032338e-02  8.205860e-02  7.081705e-02
-3.718593e+00  6.880795e-02  1.267151e-02  6.704889e-02  4.225351e-02  7.315204e-02  6.490072e-02
-3.517588e+00  5.232221e-02  1.453070e-02  5.855258e-02  4.468829e-02  6.576016e-02  6.003822e-02
-3.316583e+00  4.083860e-02  1.697536e-02  5.283759e-02  4.768615e-02  6.011984e-02  5.648297e-02
-3.115578e+00  3.387589e-02  2.011951e-02  4.954792e-02  5.135255e-02  5.639239e-02  5.445218e-02
-2.914573e+00  3.087042e-02  2.411725e-02  4.847203e-02  5.584637e-02  5.474482e-02  5.418176e-02
-2.713568e+00  3.137917e-02  2.915336e-02  4.956286e-02  6.134770e-02  5.537617e-02  5.593553e-02
-2.512563e+00  3.514870e-02  3.539802e-02  5.289109e-02  6.800484e-02  5.848679e-02  5.996350e-02
-2.311558e+00  4.206283e-02  4.292502e-02  5.855691e-02  7.588013e-02  6.419426e-02  6.641408e-02
-2.110553e+00  5.198190e-02  5.161949e-02  6.656309e-02  8.489433e-02  7.241221e-02  7.521661e-02
-1.909548e+00  6.451149e-02  6.112197e-02  7.666463e-02  9.477933e-02  8.274008e-02  8.597856e-02
-1.708543e+00  7.880808e-02  7.084883e-02  8.826253e-02  1.050845e-01  9.443853e-02  9.797016e-02
-1.507538e+00  9.358652e-02  8.010808e-02  1.004408e-01  1.152612e-01  1.065383e-01  1.102455e-01
-1.306533e+00  1.074337e-01  8.832077e-02  1.121858e-01  1.247806e-01  1.180640e-01  1.218704e-01
-1.105528e+00  1.193232e-01  9.528645e-02  1.227009e-01  1.332435e-01  1.282972e-01  1.321704e-01
-9.045226e-01  1.290135e-01  1.013119e-01  1.316615e-01  1.404789e-01  1.369774e-01  1.409145e-01
-7.035176e-01  1.370361e-01  1.071153e-01  1.392891e-01  1.465969e-01  1.443488e-01  1.483671e-01
-5.025126e-01  1.442754e-01  1.136124e-01  1.461643e-01  1.519214e-01  1.509793e-01  1.551177e-01
-3.015075e-01  1.513709e-01  1.216623e-01  1.527749e-01  1.567914e-01  1.573319e-01  1.616540e-01
-1.005025e-01  1.581722e-01  1.317348e-01  1.589693e-01  1.613047e-01  1.632769e-01  1.678821e-01
 1.005025e-01  1.634361e-01  1.435050e-01  1.636476e-01  1.651288e-01  1.678669e-01  1.729055e-01
 3.015075e-01  1.650178e-01  1.554981e-01  1.650087e-01  1.674730e-01  1.695531e-01  1.752003e-01
 5.025126e-01  1.607101e-01  1.649822e-01  1.613345e-01  1.672895e-01  1.667454e-01  1.731226e-01
 7.035176e-01  1.494458e-01  1.685327e-01  1.518625e-01  1.636616e-01  1.584655e-01  1.655533e-01
 9.045226e-01  1.320913e-01  1.635268e-01  1.372418e-01  1.562225e-01  1.448454e-01  1.524540e-01
 1.105528e+00  1.111874e-01  1.497467e-01  1.193294e-01  1.454052e-01  1.272501e-01  1.350723e-01
 1.306533e+00  8.981245e-02  1.297348e-01  1.004562e-01  1.323437e-01  1.078667e-01  1.155793e-01
 1.507538e+00  7.040042e-02  1.075775e-01  8.262143e-02  1.184689e-01  8.892074e-02  9.627645e-02
 1.708543e+00  5.419567e-02  8.706044e-02  6.705422e-02  1.050755e-01  7.200245e-02  7.887637e-02
 1.909548e+00  4.139720e-02  7.048307e-02  5.421029e-02  9.305650e-02  5.785900e-02  6.424964e-02
 2.110553e+00  3.160771e-02  5.863546e-02  4.400081e-02  8.284202e-02  4.658539e-02  5.258972e-02
 2.311558e+00  2.423205e-02  5.142077e-02  3.606175e-02  7.451005e-02  3.792651e-02  4.371247e-02
 2.512563e+00  1.870141e-02  4.847815e-02  2.996039e-02  6.797178e-02  3.150418e-02  3.728994e-02
 2.713568e+00  1.455093e-02  4.955370e-02  2.530337e-02  6.310416e-02  2.693590e-02  3.297301e-02
 2.914573e+00  1.142531e-02  5.462865e-02  2.176700e-02  5.978382e-02  2.387586e-02  3.043179e-02
 3.115578e+00  9.063534e-03  6.387018e-02  1.909096e-02  5.786794e-02  2.201508e-02  2.935316e-02
 3.316583e+00  7.276831e-03  7.744018e-02  1.706303e-02  5.717187e-02  2.106774e-02  2.942216e-02
 3.517588e+00  5.926279e-03  9.518158e-02  1.550690e-02  5.745001e-02  2.075948e-02  3.030297e-02
 3.718593e+00  4.905159e-03  1.162392e-01  1.427539e-02  5.837147e-02  2.082250e-02  3.162750e-02
 3.919598e+00  4.127402e-03  1.387506e-01  1.324592e-02  5.950083e-02  2.099730e-02  3.299684e-02
 4.120603e+00  3.521486e-03  1.598132e-01  1.231730e-02  6.031309e-02  2.104158e-02  3.400276e-02
 4.321608e+00  3.029001e-03  1.759179e-01  1.140987e-02  6.026339e-02  2.074964e-02  3.427583e-02
 4.522613e+00  2.606120e-03  1.838522e-01  1.046922e-02  5.890314e-02  1.998128e-02  3.355467e-02
 4.723618e+00  2.225103e-03  1.817633e-01  9.470996e-03  5.600557e-02  1.868940e-02  3.175058e-02
 4.924623e+00  1.873393e-03  1.698510e-01  8.421991e-03  5.164540e-02  1.692964e-02  2.897300e-02
 5.125628e+00  1.549782e-03  1.502859e-01  7.354020e-03  4.618164e-02  1.484219e-02  2.549655e-02
 5.326633e+00  1.258940e-03  1.264046e-01  6.311220e-03  4.013951e-02  1.261085e-02  2.168100e-02
 5.527638e+00  1.006300e-03  1.016339e-01  5.335893e-03  3.405270e-02  1.041562e-02  1.787838e-02
 5.728643e+00  7.947421e-04  7.864840e-02  4.458634e-03  2.834340e-02  8.396744e-03  1.436259e-02
 5.929648e+00  6.234679e-04  5.901272e-02  3.695086e-03  2.327398e-02  6.638748e-03  1.129894e-02
 6.130653e+00  4.885645e-04  4.326162e-02  3.047775e-03  1.895676e-02  5.173186e-03  8.750247e-03
 6.331658e+00  3.843477e-04  3.121392e-02  2.510080e-03  1.539239e-02  3.992129e-03  6.703911e-03
 6.532663e+00  3.047089e-04  2.231709e-02  2.070170e-03  1.251340e-02  3.064309e-03  5.103623e-03
 6.733668e+00  2.440463e-04  1.590830e-02  1.714068e-03  1.022058e-02  2.348658e-03  3.875449e-03
 6.934673e+00  1.977080e-04  1.136621e-02  1.427733e-03  8.407977e-03  1.803386e-03  2.944750e-03
 7.135678e+00  1.620693e-04  8.176149e-03  1.198293e-03  6.977397e-03  1.390912e-03  2.244974e-03
 7.336683e+00  1.344123e-04  5.942418e-03  1.014580e-03  5.845018e-03  1.079832e-03  1.720877e-03
 7.537688e+00  1.127426e-04  4.375184e-03  8.672101e-04  4.942906e-03  8.451086e-04  1.328614e-03
 7.738693e+00  9.561315e-05  3.268921e-03  7.484467e-04  4.217831e-03  6.674057e-04  1.034404e-03
 7.939698e+00  8.197835e-05  2.480906e-03  6.520168e-04  3.629001e-03  5.321061e-04  8.127494e-04
 8.140704e+00  7.107491e-05  1.913216e-03  5.729430e-04  3.145665e-03  4.283267e-04  6.446868e-04
 8.341709e+00  6.232487e-05  1.498975e-03  5.073711e-04  2.744938e-03  3.480453e-04  5.162611e-04
 8.542714e+00  5.526250e-05  1.192455e-03  4.523723e-04  2.409925e-03  2.853815e-04  4.172713e-04
 8.743719e+00  4.949009e-05  9.622309e-04  4.057346e-04  2.128116e-03  2.360284e-04  3.402804e-04
 8.944724e+00  4.466421e-05  7.865792e-04  3.657736e-04  1.890054e-03  1.968191e-04  2.798578e-04
 9.145729e+00  4.050433e-05  6.504078e-04  3.311863e-04  1.688310e-03  1.654067e-04  2.320172e-04
 9.346734e+00  3.680772e-05  5.431979e-04  3.009519e-04  1.516789e-03  1.400360e-04  1.938113e-04
 9.547739e+00  3.345387e-05  4.575952e-04  2.742663e-04  1.370323e-03  1.193829e-04  1.630447e-04
 9.748744e+00  3.039048e-05  3.884286e-04  2.504983e-04  1.244478e-03  1.024425e-04  1.380709e-04
 9.949749e+00  2.760623e-05  3.320220e-04  2.291568e-04  1.135481e-03  8.844819e-05  1.176480e-04

